Non classical light in Jx photonic lattice

We report the study of non-classical light in a photonic lattice having parabolic coupling distribution, also known as Jx photonic lattice. We focus on two photon Fock state, two photon N00N state, and single mode squeezed state along with coherent state as input to the lattice. We investigate the possibility of perfect transfer of mean photon number as well as quantum state from one waveguide mode to other. We study photon-photon correlation for two photon N00N state. For single mode squeezed state we study in detail, the evolution of squeezing factor and entanglement between the waveguide modes. Our findings suggest perfect transfer of average photon number for all cases and perfect transfer of quantum state in case of two photon Fock state and two photon N00N state only and not in the case of squeezed and coherent state. Our results should have applications in physical implementation of photonic continuous variable quantum information processing.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


